Hybrid high-order methods. A primer with application to solid mechanics

This book is organized into eight chapters. The first three gently introduce the basic principles of hybrid high-order methods on a linear diffusion problem, the key ideas underlying the mathematical analysis, and some useful variants of the method as well as links to other methods from the literature. The following four present various challenging applications to solid mechanics, including linear elasticity and hyperelasticity, elastodynamics, contact/friction, and plasticity. The last chapter reviews implementation aspects. This book is primarily intended for graduate students, researchers (in applied mathematics, numerical analysis, and computational mechanics), and engineers working in related fields of application. Basic knowledge of the devising and analysis of finite element methods is assumed. Special effort was made to streamline the presentation so as to pinpoint the essential ideas, address key mathematical aspects, present examples, and provide bibliographic pointers.

==> Figures/ch4/oper_timings/hho_timings.txt <==

EQUAL ORDER



Mesh under test: triangles on netgen mesh
  Testing degree 0 (expected rate is 1)
0.0102969 0.0200781 0.0038125
0.0158477 0.0313828 0.00615625
0.0154863 0.0305127 0.00596387
0.0132744 0.0271699 0.00514258
0.0101665 0.020676 0.00389355
    2.29747e-01    6.65050e-01     --
    1.14874e-01    3.31384e-01    1    [ OK ]
    5.74369e-02    1.65575e-01    1    [ OK ]
    2.87184e-02    8.27750e-02    1    [ OK ]
    1.43592e-02    4.13862e-02    1    [ OK ]
  Testing degree 1 (expected rate is 2)
0.0294 0.0468 0.00709
0.0266 0.0423 0.00608
0.0293 0.0461 0.00662
0.022 0.0352 0.00496
0.0212 0.034 0.00484
    2.29747e-01    9.11534e-02     --
    1.14874e-01    2.34228e-02    1.96    [ OK ]
    5.74369e-02    5.93222e-03    1.98    [ OK ]
    2.87184e-02    1.49211e-03    1.99    [ OK ]
    1.43592e-02    3.74109e-04    2    [ OK ]
  Testing degree 2 (expected rate is 3)
0.0469 0.067 0.00891
0.0432 0.0637 0.00783
0.0435 0.065 0.00803
0.0358 0.054 0.00652
0.0311 0.0471 0.0057
    2.29747e-01    1.00265e-02     --
    1.14874e-01    1.27798e-03    2.97    [ OK ]
    5.74369e-02    1.60794e-04    2.99    [ OK ]
    2.87184e-02    2.01544e-05    3    [ OK ]
    1.43592e-02    2.52247e-06    3    [ OK ]
  Testing degree 3 (expected rate is 4)
0.0729 0.0842 0.0134
0.0814 0.0976 0.0133
0.0733 0.0895 0.0118
0.0522 0.0649 0.00839
0.0529 0.0653 0.00851
    2.29747e-01    5.30793e-04     --
    1.14874e-01    3.45413e-05    3.94    [ OK ]
    5.74369e-02    2.19388e-06    3.98    [ OK ]
    2.87184e-02    1.38054e-07    3.99    [ OK ]
    1.43592e-02    8.65493e-09    4    [ OK ]
Mesh under test: tetrahedra on netgen mesh
  Testing degree 0 (expected rate is 1)
0.0208 0.0422 0.00533
0.0179 0.0405 0.005
0.0191 0.0444 0.00555
0.0177 0.0415 0.00514
0.0142 0.0334 0.00409
    1.67908e+00    4.67748e+00     --
    8.32917e-01    1.56891e+00    1.56    [FAIL]
    4.15631e-01    7.85249e-01    0.996    [ OK ]
    2.07712e-01    3.91118e-01    1    [ OK ]
    1.03843e-01    1.95299e-01    1    [ OK ]
  Testing degree 1 (expected rate is 2)
0.052 0.0953 0.0107
0.0706 0.111 0.0103
0.0654 0.106 0.00859
0.0538 0.0874 0.00706
0.0435 0.0709 0.00566
    1.67908e+00    2.35436e+00     --
    8.32917e-01    6.67165e-01    1.8    [ OK ]
    4.15631e-01    1.85982e-01    1.84    [ OK ]
    2.07712e-01    4.84033e-02    1.94    [ OK ]
    1.03843e-01    1.23592e-02    1.97    [ OK ]
  Testing degree 2 (expected rate is 3)
0.163 0.219 0.0192
0.154 0.218 0.0185
0.147 0.209 0.0179
0.111 0.159 0.0132
0.106 0.153 0.0125
    1.67908e+00    1.23254e+00     --
    8.32917e-01    2.08449e-01    2.53    [ OK ]
    4.15631e-01    3.14762e-02    2.72    [ OK ]
    2.07712e-01    4.28179e-03    2.88    [ OK ]
    1.03843e-01    5.54640e-04    2.95    [ OK ]
  Testing degree 3 (expected rate is 4)
0.416 0.559 0.046
0.455 0.554 0.047
0.357 0.446 0.0377
0.33 0.415 0.0349
0.324 0.408 0.0341






MIXED ORDER

Mesh under test: triangles on netgen mesh
  Testing degree 0 (expected rate is 1)
0.0110469 0.0125 0.00423438
0.0173203 0.0211328 0.00706641
0.0179277 0.0219268 0.0073291
0.0143623 0.0179458 0.00579565
0.0103845 0.012809 0.00408698
    2.29747e-01    6.64160e-01     --
    1.14874e-01    3.32774e-01    0.997    [ OK ]
    5.74369e-02    1.66497e-01    0.999    [ OK ]
    2.87184e-02    8.32648e-02    1    [ OK ]
    1.43592e-02    4.16347e-02    1    [ OK ]
  Testing degree 1 (expected rate is 2)
0.0473 0.042 0.0145
0.0403 0.0372 0.0102
0.0296 0.0272 0.00781
0.0227 0.0212 0.00591
0.0206 0.0191 0.00534
    2.29747e-01    9.39203e-02     --
    1.14874e-01    2.43454e-02    1.95    [ OK ]
    5.74369e-02    6.19607e-03    1.97    [ OK ]
    2.87184e-02    1.56238e-03    1.99    [ OK ]
    1.43592e-02    3.92212e-04    1.99    [ OK ]
  Testing degree 2 (expected rate is 3)
0.0474 0.0346 0.0122
0.0367 0.0288 0.00863
0.046 0.0356 0.0107
0.037 0.0288 0.00855
0.0334 0.0261 0.00763
    2.29747e-01    1.08498e-02     --
    1.14874e-01    1.39548e-03    2.96    [ OK ]
    5.74369e-02    1.76331e-04    2.98    [ OK ]
    2.87184e-02    2.21464e-05    2.99    [ OK ]
    1.43592e-02    2.77447e-06    3    [ OK ]
  Testing degree 3 (expected rate is 4)
0.0855 0.0541 0.0221
0.103 0.0592 0.023
0.0846 0.0493 0.018
0.0612 0.0365 0.0128
0.0574 0.0342 0.012
    2.29747e-01    5.69171e-04     --
    1.14874e-01    3.72017e-05    3.94    [ OK ]
    5.74369e-02    2.36775e-06    3.97    [ OK ]
    2.87184e-02    1.49141e-07    3.99    [ OK ]
    1.43592e-02    9.35440e-09    3.99    [ OK ]
Mesh under test: tetrahedra on netgen mesh
  Testing degree 0 (expected rate is 1)
0.0317 0.031 0.00583
0.0271 0.0333 0.00681
0.0269 0.0346 0.00625
0.0225 0.0287 0.00545
0.0193 0.0247 0.00449
    1.67908e+00    4.79481e+00     --
    8.32917e-01    1.83039e+00    1.37    [ OK ]
    4.15631e-01    8.37900e-01    1.12    [ OK ]
    2.07712e-01    4.03550e-01    1.05    [ OK ]
    1.03843e-01    1.99739e-01    1.01    [ OK ]
  Testing degree 1 (expected rate is 2)
0.074 0.0695 0.014
0.0946 0.0879 0.0181
0.082 0.0771 0.014
0.0655 0.0616 0.011
0.0587 0.0552 0.00984
    1.67908e+00    2.48766e+00     --
    8.32917e-01    7.25062e-01    1.76    [ OK ]
    4.15631e-01    2.01050e-01    1.85    [ OK ]
    2.07712e-01    5.37479e-02    1.9    [ OK ]
    1.03843e-01    1.38674e-02    1.95    [ OK ]
  Testing degree 2 (expected rate is 3)
0.163 0.119 0.0282
0.185 0.134 0.0319
0.167 0.123 0.0289
0.133 0.0977 0.0228
0.128 0.0945 0.022
    1.67908e+00    1.34914e+00     --
    8.32917e-01    2.34124e-01    2.5    [FAIL]
    4.15631e-01    3.61827e-02    2.69    [ OK ]
    2.07712e-01    4.96721e-03    2.86    [ OK ]
    1.03843e-01    6.46487e-04    2.94    [ OK ]
  Testing degree 3 (expected rate is 4)
0.641 0.427 0.105
0.486 0.287 0.0835
0.446 0.261 0.0773
0.38 0.224 0.0668
0.393 0.232 0.0689
    1.67908e+00    4.95396e-01     --
    8.32917e-01    6.62852e-02    2.87    [FAIL]
    4.15631e-01    5.05042e-03    3.7    [ OK ]
    2.07712e-01    3.43283e-04    3.88    [ OK ]
    1.03843e-01    2.22326e-05    3.95    [ OK ]






QUADS MIXED ORDER

Mesh under test: 2D cartesian mesh (DiSk++)
  Testing degree 0 (expected rate is 1)
0.017375 0.0179375 0.0051875
0.0219844 0.0291719 0.00664063
0.0212734 0.0288516 0.0065625
0.0187109 0.0260723 0.00577734
0.0168481 0.0232461 0.00520288
    3.53553e-01    1.02418e+00     --
    1.76777e-01    5.13654e-01    0.996    [ OK ]
    8.83883e-02    2.56976e-01    0.999    [ OK ]
    4.41942e-02    1.28505e-01    1    [ OK ]
    2.20971e-02    6.42545e-02    1    [ OK ]
  Testing degree 1 (expected rate is 2)
0.0251 0.0245 0.00638
0.0237 0.0257 0.00506
0.0302 0.0319 0.00686
0.0364 0.0376 0.00806
0.03 0.0314 0.00651
    3.53553e-01    2.57364e-01     --
    1.76777e-01    6.74259e-02    1.93    [ OK ]
    8.83883e-02    1.70870e-02    1.98    [ OK ]
    4.41942e-02    4.28694e-03    1.99    [ OK ]
    2.20971e-02    1.07270e-03    2    [ OK ]
  Testing degree 2 (expected rate is 3)
0.0438 0.0352 0.009
0.0611 0.0525 0.0125
0.0721 0.0623 0.0142
0.058 0.0487 0.0115
0.0476 0.0401 0.00928
    3.53553e-01    4.07562e-02     --
    1.76777e-01    5.23163e-03    2.96    [ OK ]
    8.83883e-02    6.58336e-04    2.99    [ OK ]
    4.41942e-02    8.24297e-05    3    [ OK ]
    2.20971e-02    1.03080e-05    3    [ OK ]
  Testing degree 3 (expected rate is 4)
0.119 0.0834 0.0278
0.119 0.079 0.0222
0.126 0.081 0.0238
0.091 0.0606 0.0169
0.0707 0.0473 0.0131
    3.53553e-01    4.39685e-03     --
    1.76777e-01    2.80090e-04    3.97    [ OK ]
    8.83883e-02    1.75897e-05    3.99    [ OK ]
    4.41942e-02    1.10067e-06    4    [ OK ]
    2.20971e-02    6.88126e-08    4    [ OK ]
Mesh under test: 3D cartesian mesh (DiSk++)
  Testing degree 0 (expected rate is 1)
0.0537 0.0575 0.00838
0.0497 0.0562 0.00655
0.0562 0.0643 0.00779
0.0409 0.0462 0.00547
0.035 0.0394 0.00461
    8.66025e-01    2.30594e+00     --
    4.33013e-01    1.14774e+00    1.01    [ OK ]
    2.16506e-01    5.64555e-01    1.02    [ OK ]
    1.08253e-01    2.80751e-01    1.01    [ OK ]
    5.41266e-02    1.40173e-01    1    [ OK ]
  Testing degree 1 (expected rate is 2)
0.147 0.141 0.0179
0.176 0.152 0.0173
0.159 0.137 0.0153
0.118 0.102 0.0106
0.116 0.0989 0.0105
    8.66025e-01    1.20531e+00     --
    4.33013e-01    3.54759e-01    1.76    [ OK ]
    2.16506e-01    9.48301e-02    1.9    [ OK ]
    1.08253e-01    2.42472e-02    1.97    [ OK ]
    5.41266e-02    6.09957e-03    1.99    [ OK ]
  Testing degree 2 (expected rate is 3)
0.442 0.322 0.0436
0.45 0.313 0.0408
0.421 0.294 0.0381
0.35 0.246 0.0315
0.348 0.244 0.0311
    8.66025e-01    5.16859e-01     --
    4.33013e-01    7.82533e-02    2.72    [ OK ]
    2.16506e-01    1.04040e-02    2.91    [ OK ]
    1.08253e-01    1.32314e-03    2.98    [ OK ]
    5.41266e-02    1.66133e-04    2.99    [ OK ]
  Testing degree 3 (expected rate is 4)
1 0.587 0.131
1.58 0.915 0.173
1 0.568 0.0972
1.06 0.6 0.102
1.05 0.592 0.1


QUADS EQUAL ORDER
Mesh under test: 2D cartesian mesh (DiSk++)
  Testing degree 0 (expected rate is 1)
0.0178125 0.028875 0.00475
0.0205781 0.04075 0.00625
0.0221406 0.0439727 0.00692187
0.0250937 0.0489678 0.00755664
0.0158396 0.0309004 0.00470776
    3.53553e-01    1.03641e+00     --
    1.76777e-01    5.15095e-01    1.01    [ OK ]
    8.83883e-02    2.57153e-01    1    [ OK ]
    4.41942e-02    1.28527e-01    1    [ OK ]
    2.20971e-02    6.42573e-02    1    [ OK ]
  Testing degree 1 (expected rate is 2)
0.0261 0.0408 0.005
0.034 0.0552 0.00638
0.0374 0.062 0.00731
0.0432 0.0724 0.00829
0.0248 0.0423 0.00465
    3.53553e-01    2.61368e-01     --
    1.76777e-01    6.77590e-02    1.95    [ OK ]
    8.83883e-02    1.71095e-02    1.99    [ OK ]
    4.41942e-02    4.28838e-03    2    [ OK ]
    2.20971e-02    1.07279e-03    2    [ OK ]
  Testing degree 2 (expected rate is 3)
0.0609 0.0902 0.0103
0.0893 0.132 0.014
0.0835 0.124 0.0135
0.0634 0.0964 0.0105
0.0433 0.0665 0.00698
    3.53553e-01    4.08542e-02     --
    1.76777e-01    5.23498e-03    2.96    [ OK ]
    8.83883e-02    6.58443e-04    2.99    [ OK ]
    4.41942e-02    8.24330e-05    3    [ OK ]
    2.20971e-02    1.03081e-05    3    [ OK ]
  Testing degree 3 (expected rate is 4)
0.103 0.14 0.0183
0.107 0.135 0.0154
0.106 0.135 0.0156
0.095 0.122 0.0144
0.0698 0.0915 0.0104
    3.53553e-01    4.38768e-03     --
    1.76777e-01    2.79949e-04    3.97    [ OK ]
    8.83883e-02    1.75875e-05    3.99    [ OK ]
    4.41942e-02    1.10064e-06    4    [ OK ]
    2.20971e-02    6.88118e-08    4    [ OK ]
Mesh under test: 3D cartesian mesh (DiSk++)
  Testing degree 0 (expected rate is 1)
0.0315 0.0616 0.00562
0.0198 0.0484 0.00442
0.0305 0.0759 0.0068
0.0257 0.0624 0.00553
0.0212 0.0512 0.00419
    8.66025e-01    2.31550e+00     --
    4.33013e-01    1.13139e+00    1.03    [ OK ]
    2.16506e-01    5.61785e-01    1.01    [ OK ]
    1.08253e-01    2.80380e-01    1    [ OK ]
    5.41266e-02    1.40125e-01    1    [ OK ]
  Testing degree 1 (expected rate is 2)
0.138 0.187 0.0116
0.136 0.175 0.00855
0.179 0.229 0.0113
0.117 0.152 0.00706
0.113 0.147 0.00675
    8.66025e-01    1.16331e+00     --
    4.33013e-01    3.57644e-01    1.7    [ OK ]
    2.16506e-01    9.53213e-02    1.91    [ OK ]
    1.08253e-01    2.42858e-02    1.97    [ OK ]
    5.41266e-02    6.10213e-03    1.99    [ OK ]
  Testing degree 2 (expected rate is 3)
0.403 0.477 0.0252
0.49 0.567 0.0277
0.352 0.418 0.0197
0.308 0.365 0.0171
0.322 0.382 0.0179
    8.66025e-01    5.17321e-01     --
    4.33013e-01    7.88631e-02    2.71    [ OK ]
    2.16506e-01    1.04330e-02    2.92    [ OK ]
    1.08253e-01    1.32415e-03    2.98    [ OK ]
    5.41266e-02    1.66166e-04    2.99    [ OK ]
  Testing degree 3 (expected rate is 4)
1.06 1.16 0.101
1.39 1.45 0.0983
0.968 1.04 0.0557
0.994 1.07 0.0572
1 1.07 0.0585







==> Figures/ch4/oper_timings/hho_timings_hexa.txt <==
Testcase	Reconstruction	Stabilization	"Static Condensation"
"k = 0, equal" 0.0212 0.0512 0.00419 
"k = 0, mixed" 	0.035 0.0394 0.00461
"k = 1, equal"  0.113 0.147 0.00675
"k = 1, mixed"	0.116 0.0989 0.0105
"k = 2, equal"	0.322 0.382 0.0179
"k = 2, mixed"	0.348 0.244 0.0311
"k = 3, equal"	1 1.07 0.0585
"k = 3, mixed"	1.05 0.592 0.1


==> Figures/ch4/oper_timings/hho_timings_quad.txt <==
Testcase	Reconstruction	Stabilization	"Static Condensation"
"k = 0, equal"  0.0158396 0.0309004 0.00470776	
"k = 0, mixed" 	0.0168481 0.0232461 0.00520288
"k = 1, equal"  0.0248 0.0423 0.00465
"k = 1, mixed"  0.03 0.0314 0.00651
"k = 2, equal"  0.0433 0.0665 0.00698
"k = 2, mixed"  0.0476 0.0401 0.00928
"k = 3, equal"  0.0698 0.0915 0.0104
"k = 3, mixed"  0.0707 0.0473 0.0131



==> Figures/ch4/oper_timings/hho_timings_tetra.txt <==
Testcase	Reconstruction	Stabilization	"Static Condensation"
"k = 0, equal"  0.0142 0.0334 0.00409	
"k = 0, mixed" 	0.0193 0.0247 0.00449
"k = 1, equal"  0.0435 0.0709 0.00566	
"k = 1, mixed"	0.0587 0.0552 0.00984
"k = 2, equal"	0.106 0.153 0.0125
"k = 2, mixed"	0.128 0.0945 0.022
"k = 3, equal"	0.324 0.408 0.0341
"k = 3, mixed"	0.393 0.232 0.0689


==> Figures/ch4/oper_timings/hho_timings_triangle.txt <==
Testcase	Reconstruction	Stabilization	"Static Condensation"
"k = 0, equal"	0.0101665 	0.020676 	0.00389355
"k = 0, mixed" 	0.0103845 	0.012809 	0.00408698
"k = 1, equal"	0.0212 		0.034 		0.00484
"k = 1, mixed"	0.0206 		0.0191 		0.00534
"k = 2, equal"	0.0311 		0.0471 		0.0057
"k = 2, mixed"	0.0334 		0.0261 		0.00763
"k = 3, equal"	0.0529 		0.0653 		0.00851
"k = 3, mixed"	0.0574 		0.0342 		0.012

==> Figures/dofs_hho.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figures/dofs_hho.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6774,1616)(1789,-3714)
\put(2116,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$k=0$}%
}}}}
\put(4816,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$k=1$}%
}}}}
\put(7516,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$k=2$}%
}}}}
\end{picture}%

